Data-driven Preference Learning Methods for Sorting Problems with Multiple Temporal Criteria

The advent of predictive methodologies has catalyzed the emergence of data-driven decision support across various domains. However, developing models capable of effectively handling input time series data presents an enduring challenge. This study presents novel preference learning approaches to multiple criteria sorting problems in the presence of temporal criteria. We first formulate a convex quadratic programming model characterized by fixed time discount factors, operating within a regularization framework. To enhance scalability and accommodate learnable time discount factors, we introduce a novel monotonic Recurrent Neural Network (mRNN). It is designed to capture the evolving dynamics of preferences over time while upholding critical properties inherent to MCS problems, including criteria monotonicity, preference independence, and the natural ordering of classes. The proposed mRNN can describe the preference dynamics by depicting marginal value functions and personalized time discount factors along with time, effectively amalgamating the interpretability of traditional MCS methods with the predictive potential offered by deep preference learning models. Comprehensive assessments of the proposed models are conducted, encompassing synthetic data scenarios and a real-case study centered on classifying valuable users within a mobile gaming app based on their historical in-app behavioral sequences. Empirical findings underscore the notable performance improvements achieved by the proposed models when compared to a spectrum of baseline methods, spanning machine learning, deep learning, and conventional multiple criteria sorting approaches.

==> fig/total_res.csv <==
,Fold_1,Fold_2,Fold_3,Fold_4,Fold_5,Mean,Std
mRNN_gamma_2,0.7628865979381444,0.7575757575757576,0.7795163584637269,0.7634854771784232,0.7526555386949925,0.7632239459702089,0.009046747167911923
mRNN_gamma_4,0.7895500725689405,0.7876230661040787,0.7569955817378498,0.7895460797799175,0.7720797720797721,0.7791589144541117,0.01287508297040864
SVM,0.693565976008724,0.7069767441860465,0.7245949926362297,0.7187039764359352,0.6827661909989022,0.7053215760531677,0.0154934330326635
Logistic,0.6109510086455332,0.586894586894587,0.5986206896551725,0.6149584487534626,0.621082621082621,0.6065014710062753,0.0122512482191944
RF,0.7144948755490482,0.7232142857142858,0.7227866473149492,0.7344782034346102,0.6906249999999999,0.7171198024025787,0.0146930918449756
XGB,0.7669616519174042,0.6985074626865672,0.7332339791356185,0.7374810318664644,0.7426810477657936,0.7357730346743696,0.0219933508289162
GRU,0.6928104575163399,0.7068965517241379,0.715203426124197,0.6827661909989022,0.6827661909989022,0.6960885634724958,0.0130223483254837
RNN,0.6928104575163399,0.7068965517241379,0.715203426124197,0.6308943089430895,0.5709090909090908,0.6633427670433709,0.0548665505001174
LSTM,0.6928104575163399,0.7068965517241379,0.715203426124197,0.6827661909989022,0.6827661909989022,0.6960885634724958,0.0130223483254837
MLP,0.7286585365853658,0.6901840490797546,0.6774668630338733,0.5945945945945946,0.6610738255033557,0.6703955737593889,0.0439746362296716


==> fig/total_res_tanh_indep.csv <==
,Fold_1,Fold_2,Fold_3,Fold_4,Fold_5,Mean,Std
mRNN_gamma_2,0.9503311258278144,0.9468599033816424,0.9503311258278144,0.9262435677530017,0.9489291598023064,0.9445389765185158,0.009235587473560371
mRNN_gamma_4,0.9450915141430948,0.93354943273906,0.946843853820598,0.9331103678929766,0.9504950495049505,0.9418180436201361,0.007147843745254388
SVM,0.9093904448105438,0.9194312796208532,0.920265780730897,0.914089347079038,0.9200652528548124,0.9166484210192288,0.004283256031341
Logistic,0.9284525790349418,0.9131121642969984,0.9028006589785832,0.9072164948453608,0.9066666666666664,0.91164971276451,0.0090251315982097
RF,0.889240506329114,0.8919753086419754,0.9154704944178628,0.8907563025210085,0.8849270664505673,0.8944739356721056,0.0107652302071726
XGB,0.9238249594813616,0.9158878504672896,0.9309791332263242,0.9235993208828523,0.9438202247191012,0.9276222977553856,0.0094015164345143
GRU,0.9151414309484192,0.9105691056910568,0.902479338842975,0.9003436426116839,0.91846921797005,0.9094005472128368,0.0070213205387399
RNN,0.9158249158249158,0.9012738853503186,0.8996655518394647,0.9034482758620688,0.92,0.9080425257753536,0.0082539942150246
LSTM,0.9166666666666666,0.9134615384615384,0.8991735537190083,0.9118644067796612,0.9450915141430948,0.9172515359539938,0.0151367443069841
MLP,0.8970099667774086,0.9225806451612903,0.9006622516556291,0.911917098445596,0.9278688524590164,0.912007762899788,0.0119751637590849

